Co-training $2^L$ Submodels for Visual Recognition

We introduce submodel co-training, a regularization method related to co-training, self-distillation and stochastic depth. Given a neural network to be trained, for each sample we implicitly instantiate two altered networks, ``submodels'', with stochastic depth: we activate only a subset of the layers. Each network serves as a soft teacher to the other, by providing a loss that complements the regular loss provided by the one-hot label. Our approach, dubbed cosub, uses a single set of weights, and does not involve a pre-trained external model or temporal averaging. Experimentally, we show that submodel co-training is effective to train backbones for recognition tasks such as image classification and semantic segmentation. Our approach is compatible with multiple architectures, including RegNet, ViT, PiT, XCiT, Swin and ConvNext. Our training strategy improves their results in comparable settings. For instance, a ViT-B pretrained with cosub on ImageNet-21k obtains 87.4% top-1 acc. @448 on ImageNet-val.

==> gp/imagenet_val-vs-v2.txt <==
# model            EfficientNet     Deit          Regnet         ResMLP
#model              INET   V2   
EfficientNet-B2    80.1   68.8    ?        ?     ?        ?     ?        ? 
EfficientNet-B3    81.6   70.6    ?        ?     ?        ?     ?        ? 
EfficientNet-B4    82.9   72.3    ?        ?     ?        ?     ?        ?
EfficientNet-B5    83.6   73.6    ?        ?     ?        ?     ?        ?
DeiT-S              ?       ?    79.8    68.5    ?        ?     ?        ?
DeiT-B              ?       ?    81.8    71.5    ?        ?     ?        ?
RegNet-16GF         ?       ?     ?        ?    82.9    72.4    ?        ?
RegNet-8GF          ?       ?     ?        ?    81.7    70.8    ?        ?
RegNet-4GF          ?       ?     ?        ?    80.0    69.4    ?        ?
ResMLP-S12          ?       ?     ?        ?     ?        ?     76.6    64.4      
ResMLP-S24          ?       ?     ?        ?     ?        ?     79.4    67.8      
ResMLP-B24          ?       ?     ?        ?     ?        ?     81.0    69.0      
ResMLP-B24/8-dis    ?       ?     ?        ?     ?        ?     83.6    73.4      
ResMLP-B24/8-im21k  ?       ?     ?        ?     ?        ?     84.5    74.2      


==> gp/layer_ablation.txt <==
# layer | cosub: val real v2 | regular: val real v2
 0  83.54  87.95823814505626 72.83  82.81   87.6742746119  71.89  
 1  83.568 87.9539680167389  72.76  82.79   87.6507889062  71.93
 2  83.542 87.95610308089759 72.73  82.83   87.7105707026  71.86
 3  83.556 87.97745372248436 72.66  82.78   87.6870849969  71.89
 4  83.582 87.97104853000832 72.75  82.80   87.6507889062  71.86
 5  83.622 87.99239917159511 72.69  82.83   87.6571940986  71.95
 6  83.582 87.95823814505626 72.85  82.78   87.6742746119  71.95
 7  83.576 87.9347524393108  72.66  82.77   87.7020304460  71.83
 8  83.556 87.96891346584965 72.69  82.77   87.6934901893  71.87
 9  83.56  87.94115763178684 72.83  82.76   87.6230330721  71.84
 10 83.542 87.95610308089759 72.73  82.75   87.6230330721  71.95
 11 83.566 87.91126673356534 72.77  82.73   87.6379785212  71.88
 12 83.494 87.92194205435874 72.61  82.75   87.6550590345  71.71
 13 83.55  87.96037320921494 72.79  82.71   87.6358434570  71.85
 14 83.562 87.9454277601042  72.74  82.72   87.6059525588  71.89
 15 83.504 87.94115763178684 72.70  82.68   87.6315733287  71.9  
 16 83.614 87.98812904327775 72.97  82.76   87.6721395477  71.93
 17 83.558 87.94969788842155 72.80  82.71   87.6230330721  71.87
 18 83.546 87.91340179772402 72.72  82.79   87.6443837137  71.94
 19 83.542 88.00093942822981 72.90  82.72   87.6251681363  71.88 
 20 83.618 88.02015500565791 72.71  82.74   87.6379785212  71.66
 21 83.578 87.92834724683478 72.91  82.74   87.6016824305  71.85
 22 83.42  87.96250827337361 72.91  82.64   87.5525759549  71.97
 23 83.504 87.93688750346948 72.75  82.68   87.6678694194  71.7 
 24 83.568 88.03937058308603 72.69  82.81   87.7490018575  71.59
 25 83.57  88.04791083972073 72.79  82.70   87.6657343553  71.85
 26 83.61  88.00947968486453 72.65  82.72   87.6379785212  71.64
 27 83.546 87.94115763178684 72.82  82.78   87.6998953818  71.94
 28 83.584 87.98172385080171 72.71  82.78   87.6806798044  71.85
 29 83.618 88.04364071140338 72.69  82.74   87.6892200610  72.03
 30 83.588 87.97531865832569 72.88  82.77   87.6828148685  71.95
 31 83.612 88.02015500565791 72.77  82.80   87.7425966650  71.92
 



































==> gp/overfit_im1k.txt <==
# Vit: Deit3  Vit:cosub      Resnet    ResNet:cosub    Swin      Swin:cosub
  81.4  70.5  81.5  70.8    
  83.8  73.6  84.2  74.2   81.5  70.3   82.1  70.8   81.3  69.5
  84.9  75.1  85.3  75.5   82.0  70.6   83.1  72.1
  85.2  75.9  85.7  76.6  


==> gp/overfit_im21k.txt <==
# Vit:cosub  Vit:Deit3     Resnet    ResNet:cosub       Swin    Swin:cosub  ConvNext  ConvNext:sub
83.1  73.7  85.7  76.5   82.0  70.6   83.1  73.1   85.2  74.6   86.2  77.2   ?   ?      85.2  76.0
85.0  76.0  87.0  78.6     ?     ?      ?     ?    86.3  76.3   87.1  78.1  85.8  75.6  85.8  76.9
86.3  77.0  87.2  79.2     ?     ?      ?     ?      ?     ?      ?     ?   86.6  76.6  
87.5  79.1    ?     ?      ?     ?      ?     ?      ?     ?      ?     ?   87.0  77.0
88.0  80.0    ?     ?      ?     ?      ?     ?      ?     ?      ?     ?  


==> gp/vit_b.txt <==
#64	9431.042	87	617.0705	1.4611		
#96	4843.404	87	728.6148	3.1934		
112	3659.476	87	804.1528	4.3273	82.86	72.10
224	789.471	87	2077.2085	17.5827	86.30	77.00
336	284.248	87	5932.0947	41.4454	86.99	77.90
448	119.460	87	14872.6480	78.5705	87.40	78.30

==> gp/vit_g.txt <==
112	366.20654	955	6126.4946	62.42024026	86.48	77.30
224	79.86789	955	8928.362	252.3564215		
336	29.166101	955	17568.55	587.3716612		
448	12.930425	955	21598.697	1095.148366		

==> gp/vit_h.txt <==
112	505.082	632	4286.3013	41.3171	86.21	76.90
224	111.066	632	6984.4740	167.4020	87.98	79.60
336	39.894	632	15423.8490	390.9654		
448	17.581	632	38987.796	732.1398234		

==> gp/vit_l.txt <==
112	1279.033	305	2135.6210	15.2745	85.43	75.70
224	273.593	305	3788.6562	61.6041	87.54	79.10
336	99.830	305	8865.3990	143.5408	88.14	79.80
448	42.720	305	20702.5490	268.1653	88.35	80.00

==> gp/vit_m.txt <==
#64	14981.530	39	310.3724	0.6532		
#96	8088.213	39	385.7686	1.4306		
112	6073.717	39	437.5440	1.9411	80.63	69.60
224	1307.843	39	1322.4288	8.0036	84.97	76.00
336	466.659	39	3952.5906	19.2878	86.00	76.80
448	191.546	39	10000.4560	37.5640	86.29	77.20

==> gp/vit_s.txt <==
#image size	speed (im/s)	params M	mem MB	Gflops 	val	v2
#64     19798.977  22	185.6826	0.3696		
#96     10907.026  22	253.9619	0.8110		
112     8505.138   22	296.9810	1.1020	   78.01	66.60
224     1805.915   22	986.6660	4.6083	   83.16	73.70
336     644.449    22	3005.1216	11.3374	   84.60	75.15  # please update v2 (not same model as val)
448     261.724	   22   7606.0400	22.6168	   85.242	76.27
